Frequency-explicit a posteriori error estimates for discontinuous Galerkin discretizations of Maxwell's equations

We propose a new residual-based a posteriori error estimator for discontinuous Galerkin discretizations of time-harmonic Maxwell's equations in first-order form. We establish that the estimator is reliable and efficient, and the dependency of the reliability and efficiency constants on the frequency is analyzed and discussed. The proposed estimates generalize similar results previously obtained for the Helmholtz equation and conforming finite element discretization of Maxwell's equations. In addition, for the discontinuous Galerkin scheme considered here, we also show that the proposed estimator is asymptotically constant-free for smooth solutions. We also present two-dimensional numerical examples that highlight our key theoretical findings and suggest that the proposed estimator is suited to drive $h$- and $hp$-adaptive iterative refinements.

==> figures/PW/upwind/P0/curve_0001.txt <==
N ndofs err est nor
12 1728 5.73753 6.97562 25.1327
18 3888 3.67902 4.12579 25.1327
24 6912 2.73357 2.93536 25.1327
36 15552 1.81396 1.87655 25.1327
48 27648 1.35864 1.38551 25.1327
72 62208 0.904941 0.913008 25.1327
96 110592 0.678488 0.681909 25.1327
144 248832 0.452216 0.453234 25.1327
192 442368 0.339131 0.339561 25.1327


==> figures/PW/upwind/P0/curve_0002.txt <==
N ndofs err est nor
12 1728 34.4982 30.9001 50.2655
18 3888 19.6438 19.255 50.2655
24 6912 12.4871 13.3629 50.2655
36 15552 7.50006 8.12437 50.2655
48 27648 5.49804 5.83149 50.2655
72 62208 3.63019 3.74513 50.2655
96 110592 2.71734 2.76835 50.2655
144 248832 1.80969 1.8254 50.2655
192 442368 1.35685 1.36358 50.2655


==> figures/PW/upwind/P0/curve_0004.txt <==
N ndofs err est nor
12 1728 99.4285 75.5693 100.531
18 3888 93.98 60.7776 100.531
24 6912 83.6858 52.5392 100.531
36 15552 51.4282 33.2048 100.531
48 27648 31.0314 24.7303 100.531
72 62208 16.1241 15.8143 100.531
96 110592 11.2792 11.5246 100.531
144 248832 7.29483 7.46333 100.531
192 442368 5.44168 5.52805 100.531


==> figures/PW/upwind/P0/curve_0008.txt <==
N ndofs err est nor
12 1728 202.222 136.877 201.062
18 3888 201.625 124.974 201.062
24 6912 200.05 108.332 201.062
36 15552 195.341 90.6494 201.062
48 27648 184.147 75.9794 201.062
72 62208 136.137 54.5124 201.062
96 110592 86.7574 43.2947 201.062
144 248832 39.6067 30.1 201.062
192 442368 24.7244 22.5304 201.062


==> figures/PW/upwind/P0/curve_0016.txt <==
N ndofs err est nor
12 1728 403.724 251.173 402.124
18 3888 402.833 217.264 402.124
24 6912 403.248 194.945 402.124
36 15552 402.704 177.126 402.124
48 27648 401.162 152.768 402.124
72 62208 396.785 131.483 402.124
96 110592 385.858 110.481 402.124
144 248832 332.775 86.7039 402.124
192 442368 244.671 71.9548 402.124


==> figures/PW/upwind/P0/curve_0064.txt <==
N ndofs err est nor
12 1728 1608.38 1125.31 1608.5
18 3888 1609.08 904.167 1608.5
24 6912 1609.39 773.387 1608.5
36 15552 1609.07 639.598 1608.5
48 27648 1610.09 505.341 1608.5
72 62208 1609.2 434.052 1608.5
96 110592 1609.62 389.926 1608.5
144 248832 1609.09 354.595 1608.5
192 442368 1607.55 306.192 1608.5


==> figures/PW/upwind/P1/curve_0001.txt <==
N ndofs err est nor
12 3456 0.951924 1.02175 25.1327
18 7776 0.434118 0.448884 25.1327
24 13824 0.246573 0.251341 25.1327
36 31104 0.110374 0.111325 25.1327
48 55296 0.0622443 0.0625455 25.1327
72 124416 0.0277155 0.0277749 25.1327
96 221184 0.0156003 0.0156191 25.1327
144 497664 0.00693684 0.00694053 25.1327


==> figures/PW/upwind/P1/curve_0002.txt <==
N ndofs err est nor
12 3456 7.19563 8.17402 50.2655
24 13824 1.89766 2.03627 50.2655
36 31104 0.867258 0.897054 50.2655
48 55296 0.492935 0.502566 50.2655
72 124416 0.220737 0.222655 50.2655
96 221184 0.124492 0.125099 50.2655
144 497664 0.0554339 0.0555532 50.2655
18 7776 3.26931 3.64468 50.2655


==> figures/PW/upwind/P1/curve_0004.txt <==
N ndofs err est nor
12 3456 74.5335 49.0092 100.531
18 7776 36.2297 26.9131 100.531
24 13824 17.7991 16.0067 100.531
36 31104 6.62026 7.22623 100.531
48 55296 3.78937 4.06059 100.531
72 124416 1.73128 1.79303 100.531
96 221184 0.984983 1.00497 100.531
144 497664 0.441364 0.445311 100.531


==> figures/PW/upwind/P1/curve_0008.txt <==
N ndofs err est nor
12 3456 202.527 108.825 201.062
18 7776 197.437 96.5066 201.062
24 13824 176.643 79.7179 201.062
36 31104 107.084 49.258 201.062
48 55296 45.5955 30.002 201.062
72 124416 14.2647 14.2601 201.062
96 221184 7.65231 8.08791 201.062
144 497664 3.45424 3.58358 201.062


==> figures/PW/upwind/P1/curve_0016.txt <==
N ndofs err est nor
12 3456 403.434 180.085 402.124
18 7776 403.758 168.141 402.124
24 13824 403.653 154.463 402.124
36 31104 399.113 140.126 402.124
48 55296 382.39 121.321 402.124
72 124416 296.823 86.5543 402.124
96 221184 143.596 54.2979 402.124
144 497664 36.6169 27.8514 402.124


==> figures/PW/upwind/P1/curve_0064.txt <==
N ndofs err est nor
12 3456 1609 773.423 1608.5
18 7776 1608.69 615.054 1608.5
24 13824 1609.06 553.25 1608.5
36 31104 1609.25 394.847 1608.5
48 55296 1609.76 363.652 1608.5
72 124416 1610.13 337.147 1608.5
96 221184 1610.06 308.931 1608.5
144 497664 1605.7 283.578 1608.5


==> figures/PW/upwind/P2/curve_0001.txt <==
N ndofs err est nor
6 1440 0.81848 0.943086 25.1327
12 5760 0.103534 0.107946 25.1327
18 12960 0.0306749 0.0312573 25.1327
24 23040 0.0129395 0.0130773 25.1327
36 51840 0.00383354 0.00385158 25.1327
48 92160 0.0016172 0.00162147 25.1327
72 207360 0.000479155 0.000479715 25.1327
96 368640 0.000202141 0.000202273 25.1327


==> figures/PW/upwind/P2/curve_0002.txt <==
N ndofs err est nor
6 1440 12.1435 12.637 50.2655
12 5760 1.63712 1.87955 50.2655
18 12960 0.490092 0.525998 50.2655
24 23040 0.206982 0.215683 50.2655
36 51840 0.061339 0.0624908 50.2655
48 92160 0.0258765 0.0261495 50.2655
72 207360 0.00766668 0.00770254 50.2655
96 368640 0.0032343 0.0032428 50.2655


==> figures/PW/upwind/P2/curve_0004.txt <==
N ndofs err est nor
6 1440 100.017 70.3607 100.531
12 5760 30.8462 23.3679 100.531
18 12960 8.01925 8.91569 100.531
24 23040 3.33816 3.7491 100.531
36 51840 0.979648 1.05105 100.531
48 92160 0.413847 0.431152 100.531
72 207360 0.122665 0.124957 100.531
96 368640 0.05175 0.0522937 100.531


==> figures/PW/upwind/P2/curve_0008.txt <==
N ndofs err est nor
6 1440 203.153 113.832 201.062
12 5760 200.758 100.216 201.062
18 12960 183.536 70.0696 201.062
24 23040 93.5509 42.989 201.062
36 51840 20.0653 17.484 201.062
48 92160 6.65426 7.46886 201.062
72 207360 1.95843 2.10086 201.062
96 368640 0.827466 0.862072 201.062


==> figures/PW/upwind/P2/curve_0016.txt <==
N ndofs err est nor
6 1440 402.901 200.576 402.124
12 5760 404.229 161.804 402.124
18 12960 405.307 149.378 402.124
24 23040 403.597 152.959 402.124
36 51840 395.019 102.254 402.124
48 92160 272.397 73.7964 402.124
72 207360 71.1884 33.8513 402.124
96 368640 14.211 14.8465 402.124


==> figures/PW/upwind/P2/curve_0064.txt <==
N ndofs err est nor
6 1440 1608.81 909.973 1608.5
12 5760 1608.77 613.207 1608.5
18 12960 1609.03 493.657 1608.5
24 23040 1609.26 403.574 1608.5
36 51840 1610.08 331.668 1608.5
48 92160 1610.56 328.081 1608.5
72 207360 1611.76 299.963 1608.5
96 368640 1610.78 309.829 1608.5


==> figures/PW/upwind/P3/curve_0001.txt <==
N ndofs err est nor
6 2160 0.128749 0.138789 25.1327
12 8640 0.00866346 0.00881012 25.1327
18 19440 0.00174452 0.00175675 25.1327
24 34560 0.000556222 0.000558343 25.1327
36 77760 0.000110524 0.000110706 25.1327
48 138240 3.50477e-05 3.50798e-05 25.1327
72 311040 6.93446e-06 6.93724e-06 25.1327


==> figures/PW/upwind/P3/curve_0002.txt <==
N ndofs err est nor
6 2160 3.50566 4.47419 50.2655
12 8640 0.257411 0.27665 50.2655
18 19440 0.0535077 0.0551649 50.2655
24 34560 0.0173245 0.0176089 50.2655
36 77760 0.00348964 0.00351353 50.2655
48 138240 0.00111271 0.00111688 50.2655
72 311040 0.000221098 0.000221457 50.2655


==> figures/PW/upwind/P3/curve_0004.txt <==
N ndofs err est nor
6 2160 96.2411 50.8724 100.531
12 8640 7.17513 8.81458 100.531
18 19440 1.54405 1.74217 100.531
24 34560 0.514873 0.552331 100.531
36 77760 0.10699 0.110244 100.531
48 138240 0.0346463 0.0352061 100.531
72 311040 0.00697987 0.00702708 100.531


==> figures/PW/upwind/P3/curve_0008.txt <==
N ndofs err est nor
6 2160 205.366 110.755 201.062
12 8640 203.02 75.7779 201.062
18 19440 76.4687 44.1511 201.062
24 34560 15.9258 17.3195 201.062
36 77760 3.10933 3.47669 201.062
48 138240 1.02997 1.10367 201.062
72 311040 0.213967 0.220401 201.062


==> figures/PW/upwind/P3/curve_0016.txt <==
N ndofs err est nor
6 2160 403.92 161.774 402.124
12 8640 406.458 156.432 402.124
18 19440 410.225 163.256 402.124
24 34560 411.287 119.974 402.124
36 77760 233.545 79.1141 402.124
48 138240 42.1849 33.664 402.124
72 311040 6.54011 6.93717 402.124


==> figures/PW/upwind/P3/curve_0064.txt <==
N ndofs err est nor
6 2160 1609.21 769.962 1608.5
12 8640 1609.01 516.883 1608.5
18 19440 1609.53 431.495 1608.5
24 34560 1610.26 324.978 1608.5
36 77760 1610.88 316.408 1608.5
48 138240 1612.98 315.567 1608.5
72 311040 1617.95 328.124 1608.5


==> figures/PW/upwind/P4/curve_0001.txt <==
N ndofs err est nor
6 3024 0.0185748 0.0195833 25.1327
12 12096 0.000604805 0.000613764 25.1327
18 27216 8.02437e-05 8.07681e-05 25.1327
24 48384 1.90941e-05 1.91638e-05 25.1327
36 108864 2.51949e-06 2.52354e-06 25.1327
48 193536 5.98313e-07 5.98851e-07 25.1327


==> figures/PW/upwind/P4/curve_0002.txt <==
N ndofs err est nor
6 3024 0.94632 1.08009 50.2655
12 12096 0.0371898 0.0391366 50.2655
18 27216 0.0050459 0.00517431 50.2655
24 48384 0.0012096 0.00122716 50.2655
36 108864 0.000160494 0.000161527 50.2655
48 193536 3.81902e-05 3.8328e-05 50.2655


==> figures/PW/upwind/P4/curve_0004.txt <==
N ndofs err est nor
6 3024 48.1091 38.4008 100.531
12 12096 1.89711 2.14283 100.531
18 27216 0.298 0.320938 100.531
24 48384 0.0744179 0.0782397 100.531
36 108864 0.0100918 0.0103455 100.531
48 193536 0.00241916 0.00245394 100.531


==> figures/PW/upwind/P4/curve_0008.txt <==
N ndofs err est nor
6 3024 207.583 116.154 201.062
12 12096 129.479 66.1765 201.062
18 27216 15.505 15.5431 201.062
24 48384 3.82833 4.26526 201.062
36 108864 0.596599 0.641499 201.062
48 193536 0.14888 0.156449 201.062


==> figures/PW/upwind/P4/curve_0016.txt <==
N ndofs err est nor
6 3024 404.84 161.358 402.124
12 12096 408.654 165.825 402.124
18 27216 412.702 134.808 402.124
24 48384 338.402 115.75 402.124
36 108864 44.3092 30.6215 402.124
48 193536 7.91808 8.49889 402.124


==> figures/PW/upwind/P4/curve_0064.txt <==
N ndofs err est nor
6 3024 1608.88 668.803 1608.5
12 12096 1610 414.129 1608.5
18 27216 1610.63 328.172 1608.5
24 48384 1611.2 327.74 1608.5
36 108864 1615.03 324.622 1608.5
48 193536 1617.57 364.674 1608.5


==> figures/PW/upwind/P5/curve_0001.txt <==
N ndofs err est nor
6 4032 0.00201141 0.0020855 25.1327
12 16128 3.25489e-05 3.27911e-05 25.1327
18 36288 2.88772e-06 2.8963e-06 25.1327
24 64512 5.16296e-07 5.17115e-07 25.1327
36 145152 4.54959e-08 4.55258e-08 25.1327
48 258048 8.11063e-09 8.11429e-09 25.1327


==> figures/PW/upwind/P5/curve_0002.txt <==
N ndofs err est nor
6 4032 0.228167 0.262444 50.2655
12 16128 0.00402359 0.00416541 50.2655
18 36288 0.000361705 0.000366779 50.2655
24 64512 6.51165e-05 6.5586e-05 50.2655
36 145152 5.77811e-06 5.79485e-06 50.2655
48 258048 1.03306e-06 1.03467e-06 50.2655


==> figures/PW/upwind/P5/curve_0004.txt <==
N ndofs err est nor
6 4032 17.2088 16.8732 100.531
12 16128 0.456678 0.522349 100.531
18 36288 0.0439561 0.0467283 100.531
24 64512 0.00804776 0.00832504 100.531
36 145152 0.000723411 0.000733388 100.531
48 258048 0.00013025 0.000131174 100.531


==> figures/PW/upwind/P5/curve_0008.txt <==
N ndofs err est nor
6 4032 213.656 101.509 201.062
12 16128 45.8665 31.8747 201.062
18 36288 4.46699 5.25318 201.062
24 64512 0.913916 1.04209 201.062
36 145152 0.0879309 0.0933862 201.062
48 258048 0.0160959 0.0166443 201.062


==> figures/PW/upwind/P5/curve_0016.txt <==
N ndofs err est nor
6 4032 405.808 149.074 402.124
12 16128 415.188 143.455 402.124
18 36288 393.425 137.283 402.124
24 64512 147.775 61.1427 402.124
36 145152 9.43232 10.4685 402.124
48 258048 1.83019 2.08154 402.124


==> figures/PW/upwind/P5/curve_0064.txt <==
N ndofs err est nor
6 4032 1609.27 609.799 1608.5
12 16128 1609.67 421.163 1608.5
18 36288 1611.29 313.298 1608.5
24 64512 1612.13 300.508 1608.5
36 145152 1621.26 376.043 1608.5


==> figures/aircraft/N1/data.txt <==
N ndofs est nor
0 3138 61.5102 57.7179
1 4146 43.515 57.7178
2 5857 33.6637 57.7178
3 9091 25.0305 57.7178
4 13265 16.2449 57.7178
5 18684 9.65427 57.7178
6 26854 5.13167 57.7178
7 37328 2.86805 57.7178
8 48375 1.86591 57.7178
9 58721 1.37621 57.7178
10 70287 1.0047 57.7178
11 83371 0.748775 57.7178
12 96215 0.580594 57.7178
13 109638 0.440381 57.7178
14 126679 0.361156 57.7178
15 140213 0.266807 57.7178


==> figures/aircraft/N5/data.txt <==
N ndofs est nor
0 3138 275.542 288.589
1 3678 220.966 288.589
2 4360 174.497 288.589
3 7112 168.211 288.589
4 12329 135.062 288.589
5 21227 108.549 288.589
6 30812 95.59 288.589
7 41847 89.0086 288.589
8 51678 79.59 288.589
9 63368 76.366 288.589
10 75223 68.0519 288.589
11 87606 62.3554 288.589
12 99324 57.4458 288.589
13 111330 55.2306 288.589
14 122132 50.3691 288.589
15 136118 45.5949 288.589
16 151294 40.7206 288.589
17 170458 35.4679 288.589
18 190782 30.2653 288.589
19 212306 27.0932 288.589
20 234423 23.9842 288.589
21 257681 18.8233 288.589
22 304731 12.419 288.589
23 393245 7.3396 288.589
24 523134 3.89405 288.589
25 682283 2.20432 288.589
26 830337 1.48363 288.589
27 942678 1.12142 288.589


==> figures/beam/data.txt <==
N ndofs est nor
0 14644 26.8923 126.792
1 15876 28.5113 126.792
2 17668 30.3665 126.792
3 19012 31.4358 126.792
4 21084 30.5332 126.792
5 23044 27.1787 126.792
6 25676 34.3107 126.792
7 27804 31.6139 126.792
8 30436 31.9863 126.792
9 33012 33.4688 126.792
10 35980 32.3852 126.792
11 41300 32.3346 126.792
12 46452 33.0728 126.792
13 52164 32.7139 126.792
14 58044 32.7256 126.792
15 64316 30.5225 126.792
16 73332 31.0457 126.792
17 81620 19.0781 126.792
18 100436 12.6843 126.792
19 120148 6.62984 126.792
20 152516 4.14163 126.792
21 193984 2.50116 126.792
22 254828 1.39057 126.792
23 324968 0.80125 126.792
24 431816 0.376653 126.792
25 583128 0.144273 126.792
26 765408 0.0560149 126.792
27 1053752 0.0229405 126.792
28 1437828 0.0102369 126.792
29 2015580 0.00401701 126.792


==> figures/res/upwind/P0/curve_0004.txt <==
N ndofs err est
1 12 2.2532 2.56684
2 36 1.59246 2.31198
4 102 0.898099 1.15432
8 438 0.415715 0.45257
16 1722 0.205633 0.210986
32 6810 0.103642 0.104441
48 22188 0.0631365 0.0633738
64 26574 0.0520626 0.0521598
80 49152 0.0397884 0.0398475
96 93228 0.0315077 0.0315408
112 98292 0.0310932 0.0311223
128 105444 0.0261419 0.0261549


==> figures/res/upwind/P0/curve_0016.txt <==
N ndofs err est
1 12 10.128 4.31899
2 36 7.03609 6.98587
4 102 2.93698 3.45497
8 438 1.30461 1.40504
16 1722 0.65992 0.673643
32 6810 0.333063 0.334835
48 22188 0.205143 0.205647
64 26574 0.167382 0.167613
80 49152 0.125405 0.125491
96 93228 0.102993 0.103063
112 98292 0.102067 0.102138
128 105444 0.0841342 0.0841635


==> figures/res/upwind/P0/curve_0064.txt <==
N ndofs err est
1 12 48.3813 5.24848
2 36 47.2462 13.8062
4 102 21.8068 11.8316
8 438 5.12681 5.33617
16 1722 2.49322 2.57407
32 6810 1.26739 1.27916
48 22188 0.784787 0.787865
64 26574 0.638998 0.640571
80 49152 0.478148 0.478756
96 93228 0.394837 0.395251
112 98292 0.391365 0.391788
128 105444 0.321511 0.321711


==> figures/res/upwind/P0/curve_0256.txt <==
N ndofs err est
1 12 203.679 5.50453
2 36 206.666 15.1508
4 102 175.275 24.6479
8 438 37.9962 20.6238
16 1722 10.1876 10.176
32 6810 4.95755 5.0598
48 22188 3.09008 3.11874
64 26574 2.5178 2.53413
80 49152 1.88669 1.89355
96 93228 1.5609 1.56492
112 98292 1.54718 1.55121
128 105444 1.27059 1.27275


==> figures/res/upwind/P0/curve_1024.txt <==
N ndofs err est
1 12 825.637 5.56792
2 36 830.724 15.1918
4 102 812.379 28.3171
8 438 465.442 66.5919
16 1722 77.0757 40.3702
32 6810 20.4593 20.189
48 22188 12.219 12.449
64 26574 9.93648 10.1138
80 49152 7.46934 7.5569
96 93228 6.19788 6.24695
112 98292 6.14354 6.1922
128 105444 5.05071 5.07968


==> figures/res/upwind/P1/curve_0004.txt <==
N ndofs err est
1 24 1.18406 1.69251
2 72 0.477822 0.589297
4 204 0.183132 0.201965
8 876 0.0443988 0.0479018
16 3444 0.0112182 0.0119279
32 13620 0.00291536 0.00308853
48 44376 0.00103493 0.00111748
64 53148 0.000748135 0.00077123
80 98304 0.000459271 0.00048215


==> figures/res/upwind/P1/curve_0016.txt <==
N ndofs err est
1 24 4.57627 4.23518
2 72 1.42643 1.51936
4 204 0.504498 0.528688
8 876 0.118383 0.120659
16 3444 0.0295431 0.0298373
32 13620 0.0075603 0.00761459
48 44376 0.00262397 0.00264823
64 53148 0.00193438 0.00194059
80 98304 0.00111765 0.00112459


==> figures/res/upwind/P1/curve_0064.txt <==
N ndofs err est
1 24 50.1132 17.2707
2 72 7.55763 5.73169
4 204 1.89643 1.94039
8 876 0.434429 0.439523
16 3444 0.108265 0.108655
32 13620 0.0276328 0.0276654
48 44376 0.00955972 0.00956825
64 53148 0.0070633 0.00706546
80 98304 0.00403827 0.00404043


==> figures/res/upwind/P1/curve_0256.txt <==
N ndofs err est
1 24 245.911 21.8012
2 72 95.1247 23.3302
4 204 9.99077 7.66436
8 876 1.70946 1.72142
16 3444 0.424252 0.425564
32 13620 0.108242 0.108326
48 44376 0.0374361 0.0374505
64 53148 0.027662 0.0276668
80 98304 0.015789 0.0157915


==> figures/res/upwind/P1/curve_1024.txt <==
N ndofs err est
1 24 871.288 19.2814
2 72 865.448 53.5271
4 204 119.037 31.32
8 876 7.39095 6.85705
16 3444 1.69086 1.69446
32 13620 0.43097 0.431299
48 44376 0.149049 0.149104
64 53148 0.110132 0.110152
80 98304 0.0628404 0.0628493


==> figures/res/upwind/P2/curve_0004.txt <==
N ndofs err est
1 40 0.419327 0.421021
2 120 0.128279 0.167465
4 340 0.0273413 0.0338401
8 1460 0.00392945 0.00634606
16 5740 0.00075018 0.00143431
32 22700 0.000179002 0.000367848
48 73960 7.90322e-05 0.000156418
64 88580 4.04283e-05 7.13534e-05


==> figures/res/upwind/P2/curve_0016.txt <==
N ndofs err est
1 40 0.988046 1.01126
2 120 0.268116 0.321251
4 340 0.0562071 0.0607504
8 1460 0.00655749 0.00785843
16 5740 0.000952625 0.00141112
32 22700 0.000177341 0.000325737
48 73960 7.073e-05 0.000134789
64 88580 3.60263e-05 6.16047e-05


==> figures/res/upwind/P2/curve_0064.txt <==
N ndofs err est
1 40 4.00057 3.57396
2 120 0.922906 1.05624
4 340 0.190616 0.199285
8 1460 0.0207141 0.0212948
16 5740 0.00262931 0.00281598
32 22700 0.000355851 0.000441527
48 73960 0.000101197 0.000149243
64 88580 5.21079e-05 7.06993e-05


==> figures/res/upwind/P2/curve_0256.txt <==
N ndofs err est
1 40 33.6837 13.5468
2 120 3.89861 4.03218
4 340 0.735529 0.763379
8 1460 0.078721 0.0794939
16 5740 0.00983975 0.00990839
32 22700 0.00124977 0.00127678
48 73960 0.000305052 0.000323809
64 88580 0.000160645 0.000167475


==> figures/res/upwind/P2/curve_1024.txt <==
N ndofs err est
1 40 412.759 44.9193
2 120 28.5065 16.0077
4 340 3.00223 3.02393
8 1460 0.311481 0.313904
16 5740 0.0388644 0.0389524
32 22700 0.00490797 0.00491726
48 73960 0.00118018 0.00118539
64 88580 0.00062558 0.000627448


==> figures/res/upwind/P3/curve_0004.txt <==
N ndofs err est
1 60 0.140299 0.177992
2 180 0.0295615 0.0410162
4 510 0.00420236 0.00906472
8 2190 0.000931162 0.00239537
16 8610 0.000227366 0.000587962
32 34050 6.25896e-05 0.000154827
48 110940 3.18695e-05 6.59016e-05


==> figures/res/upwind/P3/curve_0016.txt <==
N ndofs err est
1 60 0.258078 0.283916
2 180 0.0541677 0.0592921
4 510 0.00618565 0.0091699
8 2190 0.000843666 0.00205554
16 8610 0.000194324 0.000500196
32 34050 5.32332e-05 0.000131622
48 110940 2.70911e-05 5.60188e-05


==> figures/res/upwind/P3/curve_0064.txt <==
N ndofs err est
1 60 0.832873 0.857109
2 180 0.171626 0.174288
4 510 0.0183605 0.0194669
8 2190 0.00120971 0.00215447
16 8610 0.000193443 0.000481006
32 34050 5.1002e-05 0.000125865
48 110940 2.15454e-05 5.35498e-05


==> figures/res/upwind/P3/curve_0256.txt <==
N ndofs err est
1 60 3.37563 3.21144
2 180 0.64846 0.653691
4 510 0.0690261 0.069737
8 2190 0.00358466 0.00398387
16 8610 0.000277195 0.000515474
32 34050 5.20583e-05 0.000125093
48 110940 2.5641e-05 5.29616e-05


==> figures/res/upwind/P3/curve_1024.txt <==
N ndofs err est
1 60 22.0311 12.7283
2 180 2.63255 2.57875
4 510 0.272529 0.274712
8 2190 0.0137687 0.0138905
16 8610 0.000835491 0.000940215
32 34050 7.30321e-05 0.000134916
48 110940 2.64375e-05 5.32683e-05


==> figures/res/upwind/P4/curve_0004.txt <==
N ndofs err est
1 84 0.0270896 0.0427089
2 252 0.00550291 0.0161928
4 714 0.0014611 0.00454003
8 3066 0.00041413 0.00124322
16 12054 0.000102455 0.000305155
32 47670 3.50406e-05 8.04859e-05
48 155316 1.83295e-05 3.41414e-05


==> figures/res/upwind/P4/curve_0016.txt <==
N ndofs err est
1 84 0.041535 0.0468509
2 252 0.00638733 0.0140425
4 714 0.00125277 0.00386051
8 3066 0.000351776 0.00105681
16 12054 8.71068e-05 0.000259402
32 47670 2.97862e-05 6.84149e-05


==> figures/res/upwind/P4/curve_0064.txt <==
N ndofs err est
1 84 0.125958 0.127758
2 252 0.0169013 0.0202267
4 714 0.00148892 0.0037851
8 3066 0.00033391 0.00100936
16 12054 8.32153e-05 0.000247944
32 47670 2.84718e-05 6.53967e-05
48 155316 1.48929e-05 2.77402e-05


==> figures/res/upwind/P4/curve_0256.txt <==
N ndofs err est
1 84 0.471988 0.480097
2 252 0.0636318 0.067574
4 714 0.00414557 0.00540196
8 3066 0.000330871 0.000997674
16 12054 8.20741e-05 0.000245022
32 47670 2.81408e-05 6.4641e-05
48 155316 1.47209e-05 2.74201e-05


==> figures/res/upwind/P4/curve_1024.txt <==
N ndofs err est
1 84 1.88608 1.899
2 252 0.252188 0.270666
4 714 0.0163591 0.0169574
8 3066 0.000471599 0.00104944
16 12054 8.17424e-05 0.000244273
32 47670 2.80503e-05 6.44482e-05
48 155316 1.46773e-05 2.73396e-05


==> figures/res/upwind/P5/curve_0004.txt <==
N ndofs err est
1 112 0.00721364 0.0339081
2 336 0.00264667 0.00982166
4 952 0.000778008 0.00266972
8 4088 0.000215457 0.00072918
16 16072 5.60981e-05 0.000178997
32 63560 2.23791e-05 4.72884e-05


==> figures/res/upwind/P5/curve_0016.txt <==
N ndofs err est
1 112 0.00734031 0.028972
2 336 0.0022027 0.00835155
4 952 0.000661565 0.00227013
8 4088 0.000183234 0.000619884
16 16072 4.76902e-05 0.000152153
32 63560 1.90225e-05 4.01957e-05


==> figures/res/upwind/P5/curve_0064.txt <==
N ndofs err est
1 112 0.0192215 0.0328582
2 336 0.00264256 0.00820956
4 952 0.000632523 0.00217116
8 4088 0.000175145 0.000592552
16 16072 4.55876e-05 0.000145442
32 63560 1.81833e-05 3.84224e-05


==> figures/res/upwind/P5/curve_0256.txt <==
N ndofs err est
1 112 0.0738917 0.0788976
2 336 0.00858616 0.0117442
4 952 0.000667862 0.00216308
8 4088 0.000173042 0.000585718
16 16072 4.50616e-05 0.000143764
32 63560 1.79735e-05 3.79791e-05


==> figures/res/upwind/P5/curve_1024.txt <==
N ndofs err est
1 112 0.294764 0.299379
2 336 0.0353197 0.0366792
4 952 0.00124425 0.00241541
8 4088 0.000172476 0.000584091
16 16072 4.49289e-05 0.000143344
32 63560 1.79211e-05 3.78683e-05


==> figures/res/upwind/hada/P2_F1.1.txt <==
N ndofs err est
0 150 0.138711 0.176456
1 210 0.0867624 0.106202
2 320 0.0480524 0.0604969
3 480 0.0285358 0.0351509
4 740 0.0141531 0.0176852
5 1100 0.00846447 0.00986828
6 1530 0.00535468 0.00595665
7 2130 0.00336635 0.00367887
8 3090 0.00185754 0.00200771
9 4520 0.00102007 0.00108578
10 6550 0.00060913 0.000636005
11 9190 0.000369277 0.000381598
12 13260 0.000208755 0.000211431
13 18850 0.000125364 0.000120534
14 27790 6.8827e-05 6.97572e-05
15 40390 4.01639e-05 4.00168e-05


==> figures/res/upwind/hada/P2_F5.1.txt <==
N ndofs err est
0 150 3.50113 1.17014
1 270 3.47354 1.75829
2 480 3.38903 1.73258
3 710 2.6361 1.12401
4 1030 2.00799 0.800281
5 1560 1.17299 0.596151
6 2410 0.459416 0.376336
7 3420 0.340593 0.223882
8 5270 0.152674 0.118907
9 7620 0.0641776 0.0668908
10 11020 0.0342183 0.037242
11 15790 0.0198603 0.0214166
12 23090 0.0114139 0.0120147
13 33250 0.00665897 0.00692415
14 47730 0.00386419 0.00394766
15 68750 0.00226962 0.00225536


==> figures/res/upwind/hada/P3_F1.1.txt <==
N ndofs err est
0 60 0.187909 0.220692
1 120 0.0837283 0.0936469
2 240 0.0193054 0.0348934
3 360 0.0171404 0.0222759
4 600 0.00456161 0.00840347
5 720 0.00416727 0.00577293
6 960 0.00272918 0.00361708
7 1320 0.00130144 0.00163191
8 1920 0.000765641 0.000906342
9 2400 0.000369385 0.000464484
10 3360 0.000242969 0.00027169
11 4680 9.21277e-05 0.000112858
12 6240 6.41437e-05 7.18039e-05
13 8520 3.11346e-05 3.59707e-05
14 10800 2.09363e-05 2.17986e-05
15 16680 0.93935e-05 9.55837e-06


==> figures/res/upwind/hada/P3_F5.1.txt <==
N ndofs err est
0 60 3.49724 1.39784
1 120 3.60466 1.12023
2 240 3.01934 2.22854
3 360 3.10852 1.54848
4 480 2.7992 1.03324
5 840 2.22691 0.720842
6 1200 0.878062 0.575591
7 1680 0.337906 0.29501
8 2040 0.207459 0.216046
9 3360 0.0691761 0.0822081
10 4320 0.0450762 0.0526245
11 6600 0.0191549 0.0223363
12 8520 0.0122991 0.0134675
13 13080 0.00591876 0.00643911
14 16080 0.00348756 0.00364703
15 23880 0.00182133 0.00191885

